Discovery of a barium blue straggler star in M67 and sighting of its WD companion*

We report the discovery of a barium blue straggler star (BSS) in M67, exhibiting enhancements in slow neutron-capture ($s$-) process elements. Spectroscopic analysis of two BSSs (WOCS\,9005 \& WOCS\,1020) and 4 stars located near the main-sequence turn-off using GALAH spectra, showed that WOCS\,9005 has a significantly high abundance of the s-process elements ([Ba/Fe] = 0.75$\pm$0.08, [Y/Fe] = 1.09$\pm$0.07, [La/Fe] = 0.65$\pm$0.06). The BSS (WOCS\,9005) is a spectroscopic binary with a known period, eccentricity and a suspected white dwarf (WD) companion with a kinematic mass of 0.5 M$_\odot$. The first `sighting' of the WD in this barium BSS is achieved through multi-wavelength spectral energy distribution (SED) with the crucial far-UV data from the UVIT/\textit{AstroSat}. The parameters of the hot and cool companions are derived using binary fits of the SED using two combinations of models, yielding a WD with T$_{eff}$ in the range 9750--15250 K. Considering the kinematic mass limit, the cooling age of the WD is estimated as $\sim$ 60 Myr. The observed enhancements are attributed to a mass transfer (MT) from a companion asymptotic giant branch star, now a WD. We estimate the accreted mass to be 0.15 M$_{\odot}$, through wind accretion, which increased the envelope mass from 0.45 M$_{\odot}$. The detection of chemical enhancement, as well as the sighting of WD in this system have been possible due to the recent MT in this binary, as suggested by the young WD.

==> referee_report.txt <==
Dear Mr. Pal,

I have appended the reviewer's report on this manuscript. As you will see, the reviewer has some concerns about your work and makes a number of recommendations for improving the manuscript. The report appears reasonable to me and I urge you to take the reviewer's comments fully into account in preparing a revision.

When you resubmit, please outline the revisions you have made in response to each of the reviewer's comments using plain text in the field provided when you upload the revised manuscript. Citing each of the reviewer's comments immediately followed by your response would be particularly helpful.

We normally expect a revision to be submitted within about 6 weeks. Please let us know if you anticipate any delay.

Sincerely,
Steinn Sigurdsson
AAS Scientific Editor
Pennsylvania State University
steinn.sigurdsson@aas.org

========================================================
Reviewer's Comments:
I have completed my review of the manuscript titled, "Discovery of a barium blue straggler star in M67 and 'sighting' of its WD companion." The paper presents interesting findings about the blue straggler star WOCS 9005 in M67. In particular, the Ba abundance result presents a compelling case for Ba enrichment in WOCS 9005, a telltale sign of mass transfer from an AGB star. 

The present version of the manuscript, however, has grave flaws that must be addressed before I can recommend it for publication. Once these corrections have been implemented, this paper will be beneficial to our understanding of Ba enrichment and binary stellar evolution.

Major comments:

A) In the introduction, there are multiple factual errors as listed below:
a. Lines 49-52: "There is only one confirmed Barium star (a giant) known in NGC2420 (Van der Swaelmen et al. 2017), and its orbital properties confirming the presence of an unseen WD." It should be noted that Katime Santrich et al. (2013) also detected two more Ba-enriched giant stars in NGC 5822.

Response: Two gaint stars in NGC 5822 (Katime Santrich et al. (2013)) were found barium-enriched stars, though the authors do not estimate the Barium abundances.
On the other hand, they estimated the abundances of other s-process elemnets. (Y, Zr, La, Ce, and Nd). We have added this reference in the paper.

b. Lines 54-55: "There has been no detection of s-process enhancements among BSSs in star clusters so far." In the sentence before, the authors cite Milliman et al. (2015) and their detection of a Ba-enriched double-lined binary in NGC 6819. It should be noted that that particular Ba-enriched double-lined binary is itself a BSS, and furthermore that Milliman et al. (2015) also detected four other Ba-enriched BSSs in NGC 6819. Even before this work, Mathys (1991) detected two Ba-enriched BSSs in M67, S968 and S1263. 

Response:  Added

c. Lines 79-80: "There are no further studies to conclusive[ly] detect far-UV excess in any of the known barium stars." Note that Siegel et al. (2012) detected and characterized a hot white dwarf companion to the central barium star in the planetary nebula WeBo 1 with far-UV photometry from Swift/UVOT, and that multiple other authors have found evidence of far-UV excess in Ba stars (see, e.g., Miszalski et al. 2012, 2013, as well as Merle et al. 2016 and references therein).

Response: Added 

d. Lines 89-92: "There have been attempts to search for chemical enhancements among the BSSs of M67 (Bertelli Motta et al. 2018; Nine et al. 2024; Brady et al. 2023), but without success." I must again point out the results of Mathys (1991), who did find Ba enhancements in two BSSs in M67. Furthermore, Bertelli Motta et al. (2018) and Brady et al. (2023) did not measure Ba abundances in their studies, and it is not immediately obvious from the Nine et al. (2024) conference abstract as written whether those authors successfully measured Ba enrichment in the BSSs of M67. Presenting these studies as unsuccessful enhancement searches in the context of barium enrichment is misleading.
These errors of fact in the introduction must be corrected.

Response: Corrected

B) In Section 5, the authors present their findings of a far-UV excess in WOCS 9005 and present their best-fit WD SED results. There are two major flaws in this section:
a. The manuscript does not engage with the results of Nine et al. (2023), who observed WOCS 9005 with HST ACS/SBC and found that the UV photometry of WOCS 9005 is consistent with a single star of that effective temperature, without a hot companion contributing an ultraviolet excess. This of course does not rule out the presence of a WD companion outright, only that it has cooled beyond the detection limit. These results must be addressed in this manuscript. I recommend using the UVBLUE models of Rodríguez-Merino et al. (2005) in the UV SED fitting process, as Nine et al. (2023) do in their work, in order to resolve this contradiction.

Response: 

b. The authors point out that Leiner et al. (2019) determine a kinematic mass of the WD companion to be ~0.5 solar masses. It is not clear why the manuscript presents SED fits for WD parameters that correspond to masses less than this, as the kinematic mass sets the minimum mass the companion can have. Any SED fit with a WD mass less than this can be ruled out based on the binary orbit alone.

Response: 

Minor comments:

a) In Line 45, the manuscript cites Hills & Day (1976) in the context of mergers. This paper discusses BSS formation through collisions, not mergers. A better source to cite for mergers would be Andronov et al. (2006) or Perets & Fabrycky (2009).

Response: Done

b) In Line 131, the (5) should be changed to (Section 5).

Response: Done

c) In Figure 1, there should be some indication as to which stars are single and which stars are binaries (i.e., by using different markers for the two types).

Response: Done

d) In Lines 262-264, there should be a reference as to which theoretical stellar evolutionary tracks were used to fit the position of WOCS 9005 on the CMD.

Response: Done

e) In Figure 3, the caption should include a citation as to which WD cooling models were used, as well as which dashed line corresponds to which WD mass.

Response: TBD

f) Lines 448-450: "We note that there is no FUV detection of the three MSTO SB1s, suggesting that the WD binary companion in these systems are likely to be relatively older." There is no guarantee that these SB1s have WD companions, they could be MS-MS binaries whose companions are less massive and therefore less luminous than the primary stars.

Responce: Done 

g) Lines 453-456: "We note that there are many SB1 binary systems similar to WOCS 9005 in M67 that are expected to show chemical enhancement, but do not show any enhancement." The manuscript should specify which binaries might be expected to show chemical enhancement.

Response:The sentence is modified and is shown in bold.

h) Lines 458-462: "We speculate that the time-scale for diffusion or gravitational settling to effectively deplete the overabundance from the surface to the lower layers may be of the order of a hundred Myr." This speculation should be based on some physical argument.

Response: The sentence is modified and shown in bold.



==> referee_report2.txt <==
Reviewer's Comments:

This version of the manuscript is greatly improved, but there remain some aspects to be addressed:

@all Please check the responses, I will add them in the manuscript.

Line 53: The manuscript presents the double-lined Ba-enriched binary and the four non-velocity-variable BSSs as distinct categories, but as per Milliman et al. (2015) all five stars are BSSs. This should be clarified in the manuscript.

Response: This is added (shown in bold)

Lines 76-78: The manuscript still reads that there are no conclusive detections of WDs in Ba star binaries, "except in a few planetary nebulae." The second half of this sentence negates the first, as the central stars in the planetary nebulae are Ba star binaries. This should be corrected in the manuscript.

Response: This sentence is removed.


Lines 123-124: "...such as the first confirmation of the MT process by 'seeing the unseen WD' in a Barium star..." This statement implies that this is the first manuscript to ever describe the detection of and to characterize a WD orbiting a Ba star, which is not the case as described in lines 83-85. This claim is also reiterated in lines 459-463. These statements should be corrected in the manuscript.

Response: 'first' is removed, barium star is changed to 'barium BSS'. The sentences are adequately modified.

Figure 3: It would be helpful to label which WD cooling track is which in the rightmost plot.

Response: The right panel of Figure 3 is modified.

Section 5: Including the UVBLUE models has greatly improved this section in that the resulting photometric mass estimates permit more physically plausible WD masses, as can be seen in Figure 3. However, the fact that Nine et al. (2023) did not detect a WD in this system remains unaddressed. There should be some discussion and comparison of these results in this section.

Response: We have added a para (starting from line 335, section 5).

Furthermore, the authors' reply states that "the models might not be the correct way to estimate the mass..." and that they "discuss the reliability of photometric mass estimation" in light of the WD having possibly not yet reached equilibrium. The nearest I can find to such a discussion is in lines 362-366, where the manuscript highlights the difficulty of constraining a cooling age due to photometric flashes, as discussed in Althaus et al. (2013). The possibility of the WD not being in equilibrium and its contribution to the uncertainty in the WD mass are important qualifications to make when it comes to photometric mass estimations and should be addressed explicitly in the manuscript.

Response: We have added extra text in the last paragraph of section 5 (near line 370, section 5).
